A First Step Towards Mesh-Free Probabilistic Shape Optimization

We present an initial implementation of a probabilistic PDE-constrained shape optimization algorithm. Our method is based on a novel probabilistic representation of the shape derivative, which is evaluated using Monte Carlo sampling; and does not rely on a mesh. The underlying state is represented with a neural network-based PDE solver on point clouds. The methodology is applied throughout to a benchmark tracking problem.

==> data/OptHistory_ATL.txt <==
0 1.733212e-05
1 1.341966e-05
2 9.245202e-06
3 5.787809e-06
4 3.489676e-06
5 2.322113e-06
6 1.818537e-06
7 1.660972e-06
8 1.588034e-06
9 1.574070e-06
10 1.563662e-06
11 1.563370e-06
12 1.558085e-06
13 1.554825e-06
14 1.545819e-06
15 1.538504e-06
16 1.532423e-06
17 1.531054e-06
18 1.520630e-06
19 1.509783e-06
20 1.502129e-06
21 1.501531e-06
22 1.488473e-06
23 1.485836e-06
24 1.476750e-06
25 1.464506e-06
26 1.455680e-06
27 1.451726e-06
28 1.444647e-06
29 1.435514e-06
30 1.428141e-06
31 1.423981e-06
32 1.417359e-06
33 1.411742e-06
34 1.400732e-06
35 1.395901e-06
36 1.388285e-06
37 1.381040e-06
38 1.376372e-06
39 1.366757e-06
40 1.362201e-06
41 1.354010e-06
42 1.347048e-06
43 1.338896e-06
44 1.333968e-06
45 1.322122e-06
46 1.320977e-06
47 1.314192e-06
48 1.305579e-06
49 1.299552e-06
50 1.294716e-06
51 1.285702e-06
52 1.280873e-06
53 1.270874e-06
54 1.267123e-06
55 1.258904e-06
56 1.251736e-06
57 1.246023e-06
58 1.240828e-06
59 1.234160e-06
60 1.228793e-06
61 1.221819e-06
62 1.214452e-06
63 1.210228e-06
64 1.202128e-06
65 1.195991e-06
66 1.186761e-06
67 1.182504e-06
68 1.178425e-06
69 1.169797e-06
70 1.165788e-06
71 1.158142e-06
72 1.151229e-06
73 1.147399e-06
74 1.144695e-06
75 1.136891e-06
76 1.130207e-06
77 1.123602e-06
78 1.116695e-06
79 1.109950e-06
80 1.105283e-06
81 1.098512e-06
82 1.091358e-06
83 1.087645e-06
84 1.081606e-06
85 1.074797e-06
86 1.069553e-06
87 1.063068e-06
88 1.058575e-06
89 1.052069e-06
90 1.049363e-06
91 1.041221e-06
92 1.034439e-06
93 1.029064e-06
94 1.026049e-06
95 1.021132e-06
96 1.012496e-06
97 1.008868e-06
98 1.001943e-06
99 9.994130e-07
100 9.964209e-07
101 9.836448e-07
102 9.814735e-07
103 9.825578e-07
104 9.724269e-07
105 9.645879e-07
106 9.606480e-07
107 9.566371e-07
108 9.530314e-07
109 9.451241e-07
110 9.402410e-07
111 9.354594e-07
112 9.286302e-07
113 9.223742e-07
114 9.200999e-07
115 9.132775e-07
116 9.114534e-07
117 9.056569e-07
118 8.993984e-07
119 8.947819e-07
120 8.914721e-07
121 8.829055e-07
122 8.807647e-07
123 8.769070e-07
124 8.735906e-07
125 8.669964e-07
126 8.639676e-07
127 8.580565e-07
128 8.512804e-07
129 8.466739e-07
130 8.426388e-07
131 8.372751e-07
132 8.350608e-07
133 8.254154e-07
134 8.288133e-07
135 8.197509e-07
136 8.160291e-07
137 8.125859e-07
138 8.063703e-07
139 8.043487e-07
140 7.964268e-07
141 7.906456e-07
142 7.883109e-07
143 7.839888e-07
144 7.819488e-07
145 7.745013e-07
146 7.723286e-07
147 7.679131e-07
148 7.622040e-07
149 7.594585e-07
150 7.536894e-07
151 7.484131e-07
152 7.450312e-07
153 7.419052e-07
154 7.362213e-07
155 7.344225e-07
156 7.272434e-07
157 7.234777e-07
158 7.207157e-07
159 7.164807e-07
160 7.114205e-07
161 7.087668e-07
162 7.032582e-07
163 7.002745e-07
164 6.950833e-07
165 6.940552e-07
166 6.886001e-07
167 6.830860e-07
168 6.798706e-07
169 6.774000e-07
170 6.726444e-07
171 6.711437e-07
172 6.650056e-07
173 6.631956e-07
174 6.555221e-07
175 6.545180e-07
176 6.508994e-07
177 6.452987e-07
178 6.405991e-07
179 6.399236e-07
180 6.351842e-07
181 6.318854e-07
182 6.277235e-07
183 6.243912e-07
184 6.220366e-07
185 6.167192e-07
186 6.131862e-07
187 6.116959e-07
188 6.059575e-07
189 6.027223e-07
190 6.005635e-07
191 5.965620e-07
192 5.924726e-07
193 5.882494e-07
194 5.874540e-07
195 5.819306e-07
196 5.792476e-07
197 5.764891e-07
198 5.721407e-07
199 5.686968e-07
200 5.657069e-07
201 5.620512e-07
202 5.595386e-07
203 5.557050e-07
204 5.526435e-07
205 5.514709e-07
206 5.446555e-07
207 5.434399e-07
208 5.387825e-07
209 5.360168e-07
210 5.335743e-07
211 5.336520e-07
212 5.291021e-07
213 5.266318e-07
214 5.242255e-07
215 5.213516e-07
216 5.176950e-07
217 5.141178e-07
218 5.133155e-07
219 5.087720e-07
220 5.061630e-07
221 5.024654e-07
222 5.000676e-07
223 4.984260e-07
224 4.945422e-07
225 4.907039e-07
226 4.882545e-07
227 4.855915e-07
228 4.834106e-07
229 4.785203e-07
230 4.754437e-07
231 4.744825e-07
232 4.708477e-07
233 4.689515e-07
234 4.658068e-07
235 4.620762e-07
236 4.593287e-07
237 4.576330e-07
238 4.541881e-07
239 4.506399e-07
240 4.493032e-07
241 4.464691e-07
242 4.441561e-07
243 4.419055e-07
244 4.383661e-07
245 4.358992e-07
246 4.330916e-07
247 4.308306e-07
248 4.277039e-07
249 4.259452e-07
250 4.230927e-07
251 4.197714e-07
252 4.181037e-07
253 4.143204e-07
254 4.135133e-07
255 4.103127e-07
256 4.078820e-07
257 4.059727e-07
258 4.032084e-07
259 4.008406e-07
260 3.991733e-07
261 3.964342e-07
262 3.934959e-07
263 3.902986e-07
264 3.887007e-07
265 3.865547e-07
266 3.836265e-07
267 3.810976e-07
268 3.791318e-07
269 3.768562e-07
270 3.752671e-07
271 3.723151e-07
272 3.698132e-07
273 3.681954e-07
274 3.642901e-07
275 3.626451e-07
276 3.606530e-07
277 3.587496e-07
278 3.568392e-07
279 3.536277e-07
280 3.517346e-07
281 3.498579e-07
282 3.478383e-07
283 3.454291e-07
284 3.431218e-07
285 3.411032e-07
286 3.388436e-07
287 3.375472e-07
288 3.365519e-07
289 3.345731e-07
290 3.305612e-07
291 3.288662e-07
292 3.265404e-07
293 3.253142e-07
294 3.228615e-07
295 3.217135e-07
296 3.192856e-07
297 3.163725e-07
298 3.152494e-07
299 3.131794e-07
300 3.104671e-07
301 3.091360e-07
302 3.056560e-07
303 3.048496e-07
304 3.032957e-07
305 3.012798e-07
306 2.998621e-07
307 2.991207e-07
308 2.961904e-07
309 2.939189e-07
310 2.915786e-07
311 2.898109e-07
312 2.886227e-07
313 2.865440e-07
314 2.852731e-07
315 2.825859e-07
316 2.809203e-07
317 2.791953e-07
318 2.769110e-07
319 2.757184e-07
320 2.739890e-07
321 2.730229e-07
322 2.712208e-07
323 2.685510e-07
324 2.675915e-07
325 2.655046e-07
326 2.639203e-07
327 2.625156e-07
328 2.602254e-07
329 2.587446e-07
330 2.580077e-07
331 2.556189e-07
332 2.543278e-07
333 2.529093e-07
334 2.508861e-07
335 2.489143e-07
336 2.485399e-07
337 2.464172e-07
338 2.452407e-07
339 2.433431e-07
340 2.411783e-07
341 2.397232e-07
342 2.390705e-07
343 2.367005e-07
344 2.358248e-07
345 2.340364e-07
346 2.319722e-07
347 2.304817e-07
348 2.291757e-07
349 2.279576e-07
350 2.268736e-07
351 2.249573e-07
352 2.240642e-07
353 2.220819e-07
354 2.208043e-07
355 2.192417e-07
356 2.177624e-07
357 2.163478e-07
358 2.153505e-07
359 2.142012e-07
360 2.130024e-07
361 2.107611e-07
362 2.094882e-07
363 2.085943e-07
364 2.072141e-07
365 2.057479e-07
366 2.049219e-07
367 2.030747e-07
368 2.017990e-07
369 2.008931e-07
370 1.992614e-07
371 1.979464e-07
372 1.971187e-07
373 1.956626e-07
374 1.940661e-07
375 1.927172e-07
376 1.918690e-07
377 1.901051e-07
378 1.890145e-07
379 1.876293e-07
380 1.868076e-07
381 1.851549e-07
382 1.843213e-07
383 1.833812e-07
384 1.823114e-07
385 1.809663e-07
386 1.797856e-07
387 1.780858e-07
387 1.798430e-07
388 1.774796e-07
389 1.760568e-07
390 1.753373e-07
391 1.738452e-07
392 1.727644e-07
393 1.716684e-07
394 1.705052e-07
395 1.696171e-07
396 1.682912e-07
397 1.669953e-07
398 1.663296e-07
399 1.650944e-07
400 1.636462e-07
401 1.625876e-07
402 1.619525e-07
403 1.623726e-07
404 1.605198e-07
405 1.591375e-07
406 1.577209e-07
407 1.567118e-07
408 1.551728e-07
409 1.544771e-07
410 1.537102e-07
411 1.526063e-07
412 1.518939e-07
413 1.501088e-07
414 1.495507e-07
415 1.481858e-07
416 1.475299e-07
417 1.462214e-07
418 1.455110e-07
419 1.449132e-07
420 1.437098e-07
421 1.425174e-07
422 1.417166e-07
423 1.407479e-07
424 1.395593e-07
425 1.388222e-07
426 1.378363e-07
427 1.378155e-07
428 1.363089e-07
429 1.356236e-07
430 1.340950e-07
431 1.333029e-07
432 1.323620e-07
433 1.316830e-07
434 1.314051e-07
435 1.303543e-07
436 1.292818e-07
437 1.283932e-07
438 1.276318e-07
439 1.268361e-07
440 1.259051e-07
441 1.253166e-07
442 1.241794e-07
443 1.232291e-07
444 1.224117e-07
445 1.216973e-07
446 1.215154e-07
447 1.198476e-07
448 1.191660e-07
449 1.182616e-07
450 1.177258e-07
451 1.168774e-07
452 1.161486e-07
453 1.154271e-07
454 1.143778e-07
455 1.139585e-07
456 1.132398e-07
457 1.120671e-07
458 1.115945e-07
459 1.107202e-07
460 1.099710e-07
461 1.093933e-07
462 1.084979e-07
463 1.077814e-07
464 1.069598e-07
465 1.064500e-07
466 1.054829e-07
467 1.047680e-07
468 1.042445e-07
469 1.035632e-07
470 1.029522e-07
471 1.023326e-07
472 1.016594e-07
473 1.008568e-07
474 1.008374e-07
475 1.002735e-07
476 9.902075e-08
477 9.821577e-08
478 9.742962e-08
479 9.670901e-08
480 9.612193e-08
481 9.545526e-08
482 9.486757e-08
483 9.395284e-08
484 9.359530e-08
485 9.312539e-08
486 9.232321e-08
487 9.175457e-08
488 9.101851e-08
489 9.062161e-08
490 8.970689e-08
491 8.928175e-08
492 8.852730e-08
493 8.817900e-08
494 8.729157e-08
495 8.667273e-08
496 8.616201e-08
497 8.558496e-08
498 8.539803e-08
499 8.455889e-08
500 8.399763e-08
501 8.351498e-08
502 8.257234e-08
503 8.475207e-08
504 8.172293e-08
505 8.088230e-08
506 8.040796e-08
507 7.998130e-08
508 7.945416e-08
509 7.887394e-08
510 7.841166e-08
511 7.805275e-08
512 7.904507e-08
513 7.774993e-08
514 7.681509e-08
515 7.588655e-08
516 7.543467e-08
517 7.482900e-08
518 7.418163e-08
519 7.369494e-08
520 7.312074e-08
521 7.258665e-08
522 7.216325e-08
523 7.190222e-08
524 7.134104e-08
525 7.084364e-08
526 7.040613e-08
527 6.970685e-08
528 6.925442e-08
529 6.886535e-08
530 6.846252e-08
531 6.810758e-08
532 6.746258e-08
533 6.711529e-08
534 6.651976e-08
535 6.610168e-08
536 6.548618e-08
537 6.525603e-08
538 6.471048e-08
539 6.427771e-08
540 6.389864e-08
541 6.336040e-08
542 6.307558e-08
543 6.254589e-08
544 6.208672e-08
545 6.171876e-08
546 6.138840e-08
547 6.101268e-08
548 6.039225e-08
549 6.019116e-08
550 5.957924e-08
551 5.930627e-08
552 5.862311e-08
553 5.857693e-08
554 5.803441e-08
555 5.773373e-08
556 5.738505e-08
557 5.689702e-08
558 5.647441e-08
559 5.615265e-08
560 5.580005e-08
561 5.512665e-08
562 5.502524e-08
563 5.454338e-08
564 5.404638e-08
565 5.369732e-08
566 5.326302e-08
567 5.309588e-08
568 5.280535e-08
569 5.230450e-08
570 5.183807e-08
571 5.150937e-08
572 5.144630e-08
573 5.094870e-08

